Losing Sight of the Image in Long Chart Extraction

Vision-language models (VLMs) are increasingly used to turn scientific figures into structured data, a task that requires long outputs grounded in a single image. Chart digitization makes this grounding measurable, because every emitted coordinate has a verifiable referent in the image. We evaluate five VLMs from four model families, including a Gemma 4 31B fine-tuned on 22,285 annotated biomedical charts, on 175 real figure panels and 300 synthetic charts with exhaustive ground truth. On dense scatter plots, the share of extracted points that match a real marker is lower late in the output than early for every model, and the decline persists after controlling for incomplete annotation. Two interventions provide evidence that emission order, not only chart region, contributes to this loss. Reversing the emission order changes where precision falls in GPT-5.6 Luna, and mirroring synthetic charts, which moves the same content from the end of the output to the start, lowers the precision of content written late in all five models. Longer outputs also fail qualitatively, as models copy earlier series, invent regular grids, and emit points inside regions that are verifiably empty. Splitting charts into tiles raises recall from 48% to 67%, yet precision decays again within tiles, suggesting that accuracy depends largely on how much the model has generated rather than how much of the image it must cover. Because these errors pass schema validation, they are silent in downstream pipelines.

==> 00README.yaml <==
process:
  compiler: pdflatex
sources:
  - filename: main.tex
    usage: toplevel
